Virtual knot cobordism and bounding the slice genus

In this paper, we compute the slice genus for many low-crossing virtual knots. For instance, we show that 1295 out of 92800 virtual knots with 6 or fewer crossings are slice, and that all but 248 of the rest are not slice. Key to these results are computations of Turaev's graded genus, which we show extends to give an invariant of virtual knot concordance. The graded genus is remarkably effective as a slice obstruction, and we develop an algorithm that applies virtual unknotting operations to determine the slice genus of many virtual knots with 6 or fewer crossings.

==> Figures/VirtualReidemeisterMoves.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.5, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'VirtualReidemeisterMoves.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{396.15525126bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.29549341)%
    \put(0,0){\includegraphics[width=\unitlength]{Figures/VirtualReidemeisterMoves.pdf}}%
    \put(0.19416941,0.236){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$r1$}}}%
    \put(0.39732273,0.236){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$r2$}}}%
    \put(0.06116257,0.066){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$v1$}}}%
    \put(0.25854285,0.066){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$v2$}}}%
    \put(0.68907367,0.236){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$r3$}}}%
    \put(0.52867288,0.066){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$v3$}}}%
    \put(0.84468192,0.066){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$v4$}}}%
  \end{picture}%
\endgroup%


==> Figures/calculator.eps_tex <==
%% Creator: Inkscape 0.91_64bit, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'calculator_II.eps' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{432bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.83737375)%
    \put(0,0){\includegraphics[width=\unitlength]{Figures/calculator.eps}}%
  \end{picture}%
\endgroup%


==> Figures/cobord-moves.eps_tex <==
%% Creator: Inkscape inkscape 0.48.5, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'cobord-moves.eps' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{938.97477895bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.24901342)%
    \put(0,0){\includegraphics[width=\unitlength]{Figures/cobord-moves.eps}}%
    \put(0.14,0.2){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\overset{\textrm{s}}{\rightsquigarrow}$}}}%
    
\put(0.365,0.2){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\overset{\textrm{$r1$}}{\rightsquigarrow}$}}}%
    
\put(0.57,0.2){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\overset{\textrm{$r1$}}{\rightsquigarrow}$}}}%
    
\put(0.82,0.2){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\overset{\textrm{s}}{\rightsquigarrow}$}}}%
    
\put(0.14,0.04){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\overset{\textrm{s}}{\rightsquigarrow}$}}}%
    
\put(0.365,0.04){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\overset{\textrm{$r1$}}{\rightsquigarrow}$}}}%
    
\put(0.57,0.04){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\overset{\textrm{$r1$}}{\rightsquigarrow}$}}}%
    
\put(0.82,0.04){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\overset{\textrm{s}}{\rightsquigarrow}$}}}%
    
\put(0.02873656,0.2){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$+$
}}}%
    
\put(0.25067169,0.2){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$+$
}}}%
    
\put(0.66509371,0.21){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$-$
}}}%
    
\put(0.90799823,0.21){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$-$
}}}%
  \end{picture}%
\endgroup%


==> Figures/cobord-moves2.eps_tex <==
%% Creator: Inkscape inkscape 0.48.5, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'cobord-moves2.eps' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{1120.96516517bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.21181721)%
    
\put(0,0){\includegraphics[width=\unitlength]{Figures/cobord-moves2.eps}}%
    
\put(0.12,0.17){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\overset{\textrm{s}}{\rightsquigarrow}$}}}%
    
\put(0.29,0.17){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\overset{\textrm{$r1$}}{\rightsquigarrow}$}}}%
    
\put(0.65,0.17){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\overset{\textrm{$r1$}}{\rightsquigarrow}$}}}%
    
\put(0.85,0.17){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\overset{\textrm{s}}{\rightsquigarrow}$}}}%
    
\put(0.49,0.17){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$=$}}}%
    
\put(0.02,0.17){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$+$}}}%
    
\put(0.18,0.17){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$+$}}}%
    
\put(0.92,0.17){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$+$}}}%
    
\put(0.725,0.17){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$+$}}}%
    
\put(0.12,0.035){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\overset{\textrm{s}}{\rightsquigarrow}$}}}%
    
\put(0.29,0.035){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\overset{\textrm{$r1$}}{\rightsquigarrow}$}}}%
    
\put(0.65,0.035){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\overset{\textrm{$r1$}}{\rightsquigarrow}$}}}%
    
\put(0.85,0.035){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\overset{\textrm{s}}{\rightsquigarrow}$}}}%
    
\put(0.47,0.035){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\overset{\textrm{$v2$}}{\leftrightsquigarrow}$}}}%
  
\end{picture}%
\endgroup%


==> Figures/same_as_cheng_2__Micah_Chrisman_s_conflicted_copy_2017-08-06_.eps_tex <==
%% Creator: Inkscape 0.91_64bit, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'same_as_cheng_2.eps' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{214.82321777bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.92560926)%
\put(0,0){\includegraphics[width=\unitlength]{same_as_cheng_2.eps}}%
    \put(0.45658133,1.04){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$-$}}}%
    \put(0.97829555,0.71346985){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$r_+$}}}%
    \put(1.0110659,0.60896452){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$r_-$}}}%
    \put(1.01553547,0.31831054){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$l_+$}}}%
    \put(.97829555,0.2438307){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$l_-$}}}%
    \put(0.75920993,0.4460282){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\mathfrak{D}_x$}}}%
  \end{picture}%
\endgroup%


==> Figures/table_figure_II.eps_tex <==
%% Creator: Inkscape 0.91_64bit, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'table_figure_II.eps' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{547.30737539bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.35523093)%
    \put(0,0){\includegraphics[width=\unitlength]{table_figure_II.eps}}%
  \end{picture}%
\endgroup%

